The first all-sky view of the Milky Way stellar halo with Gaia+2MASS RR Lyrae

We exploit the first \gaia data release to study the properties of the Galactic stellar halo as traced by RR Lyrae. We demonstrate that it is possible to select a pure sample of RR Lyrae using only photometric information available in the Gaia+2MASS catalogue. The final sample contains about 21600 RR Lyrae covering an unprecedented fraction ($\sim60\%$) of the volume of the Galactic inner halo ($\text{R}<28$ kpc). We study the morphology of the stellar halo by analysing the RR Lyrae distribution with parametric and non-parametric techniques. Taking advantage of the uniform all-sky coverage, we test halo models more sophisticated than usually considered in the literature, such as those with varying flattening, tilt and/or offset of the halo with respect to the Galactic disc. A consistent picture emerges: the inner halo is well reproduced by a smooth distribution of stars settled on triaxial ellipsoids. The minor axis is perpendicular to the Milky Ways disc, while the major axis is misaligned by $\sim20^{\circ}$ from the Galactic Y axis. The elongation along the major axis is mild ($\text{p}=1.27$), and the vertical flattening is shown to evolve from a squashed state with $\text{q}\approx0.57$ in the centre to a more spherical $\text{q}\approx0.75$ at the outer edge of our dataset. The density slope is well approximated by a single power-law with exponent $\alpha=-2.96$. Within the range probed, we see no significant evidence for a change of the radial density slope, out of the plane tilt or an offset of the halo with respect to the Galaxy's centre.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
